Occam's Razor Applied to the Petri Net Coverability Problem

The verification of safety properties for concurrent systems often reduces to the coverability problem for Petri nets. This problem was shown to be ExpSpace-complete forty years ago. Driven by the concurrency revolution, it has regained a lot of interest over the last decade. In this paper, we propose a generic and simple approach to solve this problem. Our method is inspired from the recent approach of Blondin, Finkel, Haase and Haddad. Basically, we combine forward invariant generation techniques for Petri nets with backward reachability for well- structured transition systems. An experimental evaluation demonstrates the efficiency of our approach.

==> plots/dimensionspourcent.dat <==
16 100.0
16 100.0
9 100.0
14 100.0
13 100.0
11 100.0
754 31.8302387268
754 100.0
754 37.1352785146
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 37.1352785146
754 37.1352785146
754 37.1352785146
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 37.1352785146
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 100.0
754 37.1352785146
754 100.0
754 100.0
754 100.0
754 100.0
754 37.1352785146
754 37.1352785146
754 100.0
754 100.0
754 100.0
312 100.0
312 22.4358974359
312 100.0
312 100.0
312 22.4358974359
312 100.0
312 100.0
312 100.0
312 100.0
312 100.0
312 100.0
312 100.0
16 100.0
6 100.0
31 100.0
24 100.0
24 100.0
5 100.0
22 100.0
2 100.0
16 100.0
12 100.0
22 100.0
153 100.0
28 100.0
32 100.0
253 100.0
14 100.0
13 100.0
53 100.0
253 100.0
31 100.0
52 100.0
18 100.0
216 20.8333333333
6690 35.6502242152
275 44.7272727273
1382 25.4703328509
1440 24.0972222222
730 8.21917808219
275 44.7272727273
262 27.4809160305
88 52.2727272727
10194 1.71669609574
107 28.9719626168
77 50.6493506494
2398 17.2643869892
2398 100.0
540 6.85185185185
591 19.2893401015
35 51.4285714286
1295 20.0
294 27.8911564626
21143 7.9269734664
780 100.0
275 44.7272727273
275 44.7272727273
2072 32.7702702703
447 28.8590604027
4014 100.0
262 27.4809160305
553 19.7106690778
262 27.4809160305
275 44.7272727273
541 7.02402957486
35 51.4285714286
361 17.1745152355
4763 24.8372874239
275 44.7272727273
352 16.1931818182
120 52.5
211 13.7440758294
35 51.4285714286
107 28.9719626168
768 30.46875
87 28.7356321839
275 44.7272727273
88 52.2727272727
275 44.7272727273
447 28.8590604027
385 14.5454545455
4461 2.62273032952
1621 35.8420727946
828 20.652173913
164 60.9756097561
37 86.4864864865
570 76.8421052632
106 65.0943396226
306 72.5490196078
31 80.6451612903
39 97.4358974359
234 64.5299145299
56 82.1428571429
27 85.1851851852
178 82.0224719101
31 87.0967741935
568 54.2253521127
93 78.4946236559
61 80.3278688525
46 86.9565217391
41 87.8048780488
187 76.4705882353
110 70.0
31 74.1935483871
78 61.5384615385
50 80.0
29 86.2068965517
262 41.2213740458
570 76.8421052632
187 76.4705882353
80 77.5
112 82.1428571429
26 73.0769230769
326 34.3558282209
110 100.0
64 87.5
184 80.4347826087
306 77.7777777778
2826 57.6079263977
80 77.5
330 62.4242424242
41 80.487804878
61 93.4426229508
64 87.5
214 100.0
158 59.4936708861
284 54.9295774648
48 85.4166666667
40 85.0
78 79.4871794872


==> plots/friday2prelimit_to_noqcover.dat <==
1.0 1.0
1999 1999
12 6
12 6
12 6
12 6
13 6
14 6
12 6
13 6
15 6
12 6
12 6
12 6
12 6
12 6
12 6
12 6
12 6
11 6
12 6
12 6
12 6
12 6
12 6
12 6
12 6
11 6
11 6
11 6
11 6
12 6
11 6
12 6
1 1.0
1657 36
1 1.0
28 1.0
1999 2000
1 1.0
26 1.0
25 1.0
1 1.0
26 1.0
26 1.0
26 1.0
1 1
195 223
29 24
1999 1104
16 43
1.0 47
4 1
68 20
1 2
1 1.0
32 72
1.0 72
1.0 14
1 2
2 1
1 1.0
4 6
1.0 74
908 181
455 108
1 1.0
56 21
25 5
1.0 14
1.0 47
1 1.0
9 6
2 1
1 1.0
470 196
6 2
466 461
19 12
13 9
1333 974
6 4
3 1
3 2
2 1
125 19
1376 773
231 25
315 223
1344 804
26 33
127 122
237 170
2 1
4 2
194 115


==> plots/friday2prelimit_to_preqcover.dat <==
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
6 6
1.0 1.0
6 36
1.0 1.0
1.0 1.0
1351 2000
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1.0 1.0
1 1
189 223
29 24
954 1104
26 43
1.0 47
1 1
21 20
1 2
1.0 1.0
68 72
1.0 72
1.0 14
1 2
1 1
1.0 1.0
4 6
1.0 74
158 181
143 108
1.0 1.0
21 21
8 5
1.0 14
1.0 47
1.0 1.0
7 6
1 1
1 1.0
986 196
3 2
481 461
17 12
11 9
1110 974
5 4
1 1
2 2
1 1
21 19
1018 773
27 25
295 223
1091 804
37 33
130 122
226 170
2 1
3 2
133 115


==> plots/friday2preqcover_to_noqcover.dat <==
12 6
12 6
12 6
12 6
13 6
14 6
12 6
13 6
15 6
12 6
12 6
12 6
12 6
12 6
12 6
12 6
12 6
11 6
12 6
12 6
12 6
12 6
12 6
12 6
12 6
11 6
11 6
11 6
11 6
12 6
11 6
12 6
1 1.0
1657 6
1 1.0
28 1.0
1999 1351
1 1.0
26 1.0
25 1.0
1 1.0
26 1.0
26 1.0
26 1.0
1 1
195 189
29 29
1999 954
16 26
1.0 1.0
4 1
68 21
1 1
1 1.0
32 68
1.0 1.0
1.0 1.0
1 1
2 1
1 1.0
4 4
1.0 1.0
908 158
455 143
1 1.0
56 21
25 8
1.0 1.0
1.0 1.0
1 1.0
9 7
2 1
1 1
470 986
6 3
466 481
19 17
13 11
1333 1110
6 5
3 1
3 2
2 1
125 21
1376 1018
231 27
315 295
1344 1091
26 37
127 130
237 226
2 2
4 3
194 133


==> plots/glitch.dat <==
4 50.0
98 14.2857142857
41431 54.9081605561
53 98.1132075472
235 100.0
3 100.0
3 100.0
3826 100.0
48231 96.7945926893
3702 92.1663965424
286 86.3636363636
43313 90.8387781959
286 86.3636363636
13137 88.7797822943
12565 97.2463191405
286 86.3636363636
3702 92.1663965424
1613 97.768133912
1773 90.8065425832
4592 100.0
745 100.0
6612 76.3309134906
306 100.0
249 100.0
166 100.0
914 100.0
24643 67.8407661405
558 100.0
47 100.0
7859 100.0
1760 100.0
873 100.0
15839 100.0
828 100.0
39 100.0
201 100.0
312 100.0
142 100.0
12062 100.0
12 100.0
118 100.0
9225 100.0
12603 100.0
2295 100.0
4094 84.1231069858
8024 100.0
7114 99.7329210008
143 100.0
421 100.0
4012 100.0


==> plots/transitionspourcent.dat <==
16 100.0
14 100.0
12 100.0
12 100.0
9 100.0
9 100.0
27370 10.1169163318
27370 10.1169163318
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
27370 14.2637924735
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
5431 4.17970907752
12 100.0
6 100.0
36 100.0
22 100.0
22 100.0
4 100.0
20 100.0
1 100.0
1 100.0
11 100.0
20 100.0
301 100.0
51 100.0
32 100.0
501 100.0
13 100.0
13 100.0
101 100.0
501 100.0
36 100.0
54 100.0
21 100.0
49 100.0
11934 100.0
119 100.0
719 100.0
672 100.0
63 100.0
119 100.0
72 100.0
40 100.0
314 100.0
28 100.0
32 100.0
1954 100.0
1954 100.0
35 100.0
160 100.0
13 100.0
749 100.0
80 100.0
7150 100.0
7150 100.0
119 100.0
119 100.0
2008 100.0
122 100.0
122 100.0
74 100.0
150 100.0
73 100.0
119 100.0
36 100.0
13 100.0
58 100.0
2478 100.0
119 100.0
56 100.0
57 100.0
29 100.0
13 100.0
28 100.0
706 100.0
22 100.0
119 100.0
40 100.0
119 100.0
122 100.0
59 100.0
186 100.0
2397 100.0
279 100.0
1344 100.0
58 93.1034482759
7600 96.6315789474
632 62.6582278481
840 77.1428571429
48 91.6666666667
36 100.0
772 76.1658031088
180 95.5555555556
34 94.1176470588
1616 100.0
30 96.6666666667
8320 96.9230769231
484 93.3884297521
224 96.4285714286
80 95.0
70 97.1428571429
1892 84.778012685
288 75.6944444444
64 100.0
114 66.6666666667
54 87.037037037
42 95.2380952381
392 51.2755102041
7568 96.6173361522
1888 84.7457627119
411 84.4282238443
744 95.6989247312
24 87.5
696 57.0402298851
696 57.0402298851
204 96.0784313725
1832 96.5065502183
3136 95.9183673469
8960 66.5401785714
412 84.4660194175
7488 67.2008547009
120 100.0
184 100.0
212 96.2264150943
212 96.2264150943
344 62.7906976744
1984 100.0
52 92.3076923077
70 94.2857142857
156 84.6153846154

